Stored in the archives: Uncovering the CN/CO intensity ratio with ALMA in nearby U/LIRGs

We present an archival Atacama Large Millimeter/submillimeter Array (ALMA) study of the CN N = 1 - 0 / CO J = 1 - 0 intensity ratio in nearby (z < 0.05) Ultra Luminous and Luminous Infrared Galaxies (U/LIRGs). We identify sixteen U/LIRGs that have been observed in both CN and CO lines at $\sim$ 500 pc resolution based on sixteen different ALMA projects. We measure the (CN bright)/CO and (CN bright)/(CN faint) intensity ratios at an ensemble of molecular clouds scales (CN bright = CN N = 1 - 0, J = 3/2 - 1/2; CN faint = CN N = 1 - 0, J = 1/2 - 1/2 hyperfine groupings). Our global measured (CN bright)/CO ratios range from 0.02-0.15 in LIRGs and 0.08-0.17 in ULIRGs. We attribute the larger spread in LIRGs to the variety of galaxy environments included in our sample. Overall, we find that the (CN bright)/CO ratio is higher in nuclear regions, where the physical and excitation conditions favour increased CN emission relative to the disk regions. 10 out of 11 galaxies which contain well-documented active galactic nuclei show higher ratios in the nucleus compared to the disk. Finally, we measure the median resolved (CN bright)/(CN faint) ratio and use it to estimate the total integrated CN line optical depth in ULIRGs ($\tau \sim$ 0.96) and LIRGs ($\tau \sim$ 0.23). The optical depth difference is likely due to the higher molecular gas surface densities found in the more compact ULIRG systems.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
